Schema2QA: High-Quality and Low-Cost Q&A Agents for the Structured Web

Building a question-answering agent currently requires large annotated datasets, which are prohibitively expensive. This paper proposes Schema2QA, an open-source toolkit that can generate a Q&A system from a database schema augmented with a few annotations for each field. The key concept is to cover the space of possible compound queries on the database with a large number of in-domain questions synthesized with the help of a corpus of generic query templates. The synthesized data and a small paraphrase set are used to train a novel neural network based on the BERT pretrained model. We use Schema2QA to generate Q&A systems for five Schema.org domains, restaurants, people, movies, books and music, and obtain an overall accuracy between 64% and 75% on crowdsourced questions for these domains. Once annotations and paraphrases are obtained for a Schema.org schema, no additional manual effort is needed to create a Q&A agent for any website that uses the same schema. Furthermore, we demonstrate that learning can be transferred from the restaurant to the hotel domain, obtaining a 64% accuracy on crowdsourced questions with no manual effort. Schema2QA achieves an accuracy of 60% on popular restaurant questions that can be answered using Schema.org. Its performance is comparable to Google Assistant, 7% lower than Siri, and 15% higher than Alexa. It outperforms all these assistants by at least 18% on more complex, long-tail questions.

==> monica-variety.txt <==
There is a great variety in how questions can be asked of the same fact.  Consider a two-party relationship such as ``Dr. Smith is Alice's doctor'', as shown in Figure~\ref{fig}.  There are three factors that contribute to the variety in expressing questions about the same fact. 
\begin{itemize}
\item
Two-way Relationship. ``Dr. Smith is Alice's doctor'' is synonymous to ``Alice is Dr. Smith's patient''. 
\item 
Parts-of-speech. We can express a relationship using different parts of speech: has-a, is-a, verb, and passive verb. 
\item
Person of interest. We can ask for Alice's doctor, or ask for Dr. Smith's patient.
\end{itemize}
We create 16 templates for such a fact in the database. 

In our knowledge representation, we assume a representation where each table has a list of unique entities, each of which has a set of properties.  Suppose we have a table of people, with ``doctors'' as a property.  Asking for Alice's doctor is a projection operation: ``\TODO{THINGTALK CODE}''. Asking for Dr. Smith's patient is a selection operation: ``\TODO{THINGTALK CODE}''.  On the other hand, if have a table of doctors, with ``patients'' as a property, the converse is true.  To prevent mapping the same query into two different representations, our semantic parser assumes the existence of only one table. It is up to the implementation to optimize execution if both tables exists.  


Given the 16 interrogative form, we can generate corresponding templates in declarative form in a similar manner.


Relationship. POS.   Question about Ann.    Question about Dr. Smith. 

Doctor
        Has-a   Ann has Smith as a doctor       Who has Smith as a doctor?      Who does Ann have as a doctor?
        is-a    Smith is Ann's doctor   Whose doctor is Smith?  Who is Ann's doctor?
        Verb    Smith treated Ann       Who did Smith treat?    Who treated Ann?
        Passive verb    Ann was treated by Smith        By whom was Ann treated?        Who was treated by Smith?

Patient 				
        Has-a   Smith has Ann as a patient      Who does Smith have as a patient?      Who has Ann as a patient?
        is-a    Ann is Smith's patient  Who is Smith's patient  Whose patient is Ann?
        Verb    Ann consulted with Smith        Who consulted with Smith?       With whom did Ann consult?
        Passive-verb    Smith is consulted by Ann       By whom is Smith consulted?      Who is consulted by Ann?




==> plots/hotel-data.txt <==
address 0.862
name 0.807
streetAddress 0.617
addressLocality 0.595
postalCode 0.563
telephone 0.559
image 0.531
addressRegion 0.447
url 0.357
description 0.347
addressCountry 0.334
ratingValue 0.26
geo 0.248
latitude 0.241
longitude 0.241
email 0.238
aggregateRating 0.222
bestRating 0.203
reviewCount 0.158
@context 0.151
faxNumber 0.145
priceRange 0.135
sameAs 0.116
worstRating 0.106
starRating 0.103
amenityFeature 0.1
checkinTime 0.087
logo 0.087
value 0.087
checkoutTime 0.084
hasMap 0.08
brand 0.074
ratingCount 0.074
author 0.068
pricerange 0.058
type 0.058
paymentAccepted 0.055
reviewRating 0.055
containsPlace 0.051
photo 0.051
review 0.051
reviewBody 0.051
petsAllowed 0.048
map 0.045
contactPoint 0.042
contactType 0.039
datePublished 0.039
contactOption 0.035
PriceRange 0.029
floorSize 0.029
hasmap 0.029
openingHours 0.026
itemReviewed 0.023
location 0.023
ex-name 0.019
memberOf 0.016
parentOrganization 0.016
alternateName 0.013
dateModified 0.013
height 0.013
ratingcount 0.013
reviews 0.013
tel 0.013
width 0.013
contentUrl 0.01
currenciesAccepted 0.01
hotelName 0.01
legalName 0.01
occupancy 0.01
availableLanguage 0.006
faxnumber 0.006
inLanguage 0.006
offers 0.006
photos 0.006
price 0.006
priceCurrency 0.006
smokingAllowed 0.006
thumbnailUrl 0.006
unitCode 0.006
“logo” 0.006
@contet 0.003
@id 0.003
AggregateRating 0.003
PostalAddress 0.003
Review 0.003
about 0.003
actionPlatform 0.003
addressThreeWords 0.003
airline 0.003
arrivalAirport 0.003
articleBody 0.003
associatedMedia 0.003
bed 0.003
bestrating 0.003
branchOf 0.003
closes 0.003
containedIn 0.003
contentURL 0.003
country 0.003
dateCreated 0.003
dateSejour 0.003
dayOfWeek 0.003
departureAirport 0.003
event 0.003
foundingDate 0.003
genre 0.003
headline 0.003
https://schema.org/photo 0.003
interactionCount 0.003
itemListElement 0.003
local 0.003
mainEntityOfPage 0.003
makesOffer 0.003
mapType 0.003
maxValue 0.003
numberOfBeds 0.003
numberOfRooms 0.003
openingHoursSpecification 0.003
opens 0.003
postOfficeBoxNumber 0.003
potentialAction 0.003
priceSpecification 0.003
properties 0.003
publisher 0.003
ratingvalue 0.003
result 0.003
special_rate_description 0.003
target 0.003
taxID 0.003
unitText 0.003
urlTemplate 0.003


==> plots/restaurant-data.txt <==
name 0.943
address 0.846
addressLocality 0.779
postalCode 0.735
addressRegion 0.718
telephone 0.714
streetAddress 0.707
url 0.484
servesCuisine 0.444
aggregateRating 0.375
ratingValue 0.371
description 0.352
image 0.303
openingHours 0.278
logo 0.269
priceRange 0.248
menu 0.242
ratingCount 0.232
geo 0.211
latitude 0.211
longitude 0.211
hasMap 0.16
addressCountry 0.156
bestRating 0.114
acceptsReservations 0.105
author 0.103
reviewCount 0.097
openingHoursSpecification 0.082
opens 0.076
closes 0.074
dayOfWeek 0.074
email 0.061
review 0.057
location 0.051
map 0.051
worstRating 0.048
price 0.046
hasMenu 0.044
hasMenuItem 0.044
priceCurrency 0.044
value 0.044
reviewRating 0.042
hasMenuSection 0.04
type 0.04
offers 0.038
datePublished 0.036
photo 0.034
reviewBody 0.029
sameAs 0.029
makesOffer 0.025
potentialAction 0.023
inLanguage 0.021
target 0.021
actionPlatform 0.019
paymentAccepted 0.019
deliveryMethod 0.017
itemOffered 0.017
jobTitle 0.015
employee 0.013
faxNumber 0.013
@id 0.011
appliesToDeliveryMethod 0.011
currenciesAccepted 0.011
disambiguatingDescription 0.011
eligibleTransactionVolume 0.011
maps 0.011
priceSpecification 0.011
urlTemplate 0.011
category 0.008
founder 0.008
headline 0.008
legalName 0.008
query-input 0.008
alternateName 0.006
contactPoint 0.006
foundingDate 0.006
itemReviewed 0.006
mainEntityOfPage 0.006
minPrice 0.006
rating 0.006
startDate 0.006
Menu 0.004
amenityFeature 0.004
areaServed 0.004
branchOf 0.004
brand 0.004
comment 0.004
contactType 0.004
employees 0.004
endDate 0.004
event 0.004
text 0.004
validFrom 0.004
validThrough 0.004
ContactPoint 0.002
PostalAddress 0.002
State 0.002
additionalType 0.002
associatedMedia 0.002
availability 0.002
availableLanguage 0.002
blogPost 0.002
cccc 0.002
christmas 0.002
contactOption 0.002
containedIn 0.002
contentURL 0.002
copyrightHolder 0.002
dateModified 0.002
favicon 0.002
hasOfferCatalog 0.002
haswifi 0.002
height 0.002
identifier 0.002
itemListElement 0.002
locality 0.002
mapType 0.002
member 0.002
parentOrganization 0.002
petsAllowed 0.002
photos 0.002
reservation 0.002
restaurant-type 0.002
result 0.002
roleName 0.002
width 0.002


==> sections/comparison.txt <==
RELATED WORK 
- Just points of discussion among ourselves, not necessarily how we would write up related work. 


Automated Template Generation for Question Answering over Knowledge Graphs

COMPARISON

Algorithm: Deep learning technique vs. ILP
Dependency parse trees are not explicit in our approach; it is incorporated into the neural network along with semantic information. 
          
Templates
Their templates are full dependence parse trees - 
It is important for them to see all possible "full trees".   On the other hand, we create components of templates, which can be composed to generate many combinations.  In addition, the components can cover choices of words and terminology - this is important because we have a neural network that can easily take advantage of the detailed semantics of words used.

Formal representation.
This work assumes that the training are questions and answers.  They use a heuristic synthesis-based approach to generate the query.   Whereas ours is automatically generated from the beginning.  

